Nuclear activity in $z<0.3$ QSO 2's mainly triggered by galaxy mergers

We investigate the role of the close environment on the nuclear activity of a sample of 436 nearby ($z<0.3$) QSO 2's -- selected from SDSS-III spectra, via comparison of their environment and interaction parameters with those of a control sample of 1308 galaxies. We have used the corresponding SDSS images to obtain the number of neighbour galaxies $N$, tidal strength parameter $Q$ and asymmetry parameters. We find a small excess of $N$ in the QSOs compared to its three controls, and no difference in $Q$. The main difference is an excess of asymmetry in the QSOs hosts, which is almost twice that of the control galaxies. This difference is not due to the hosts' morphology, since there is no difference in their Galaxy Zoo classifications. HST images of two highly asymmetric QSO 2 hosts of our sample show that both sources have a close companion (at projected separations $\sim$ 5 kpc), which we thus conclude is the cause of the observed asymmetry in the lower resolution SDSS images. The mean projected radius of the controls is $ \langle r \rangle = 8.53\pm$0.06 kpc, while that of the QSO hosts is $ \langle r \rangle = 9.39\pm$0.12 kpc, supporting the presence of interaction signatures in the outer regions of the QSO hosts. Our results favour a scenario in which nuclear activity in QSO 2's is triggered by close galaxy interactions -- when the distance between the host and companion is of the order of the galaxy radius, implying that they are already in the process of merger.

==> readme.txt <==
% readme.txt

% This package consists of the following files:

readme.txt           This file

mnras.cls            MNRAS LaTeX document class
mnras.bst            MNRAS BibTeX style

final_paper.tex      paper Latex file
final_paper.pdf      paper PDF file

biblio_complete.bib  bibliography file

Figures              Folder with the figures of the paper


mn2e.cls      v2.2 of mn2e.cls (deprecated)
mn2e.bst      v1.1b of mn2e.bst (deprecated)


